Mining Domain-Based Policies

Protection domains are one of the most enduring concepts in Access Control. Entities with identical access control characteristics are grouped under the same protection domain, and domain-based policies assign access privileges to the protection domain as a whole. With the advent of the Internet of Things (IoT), devices play the roles of both subjects and objects. Domain-based policies are particularly suited to support this symmetry of roles. This paper studies the mining of domain-based policies from incomplete access logs. We began by building a theory of domain-based policies, resulting in a polynomial-time algorithm that constructs the optimal domain-based policy out of a given access control matrix. We then showed that the problem of domain-based policy mining (DBPM) and the related problem of mining policies for domain and type enforcement (DTEPM) are both NP-complete. Next, we looked at the practical problem of using a MaxSAT solver to solve DBPM. We devised sophisticated encodings for this purpose, and empirically evaluated their relative performance. This paper thus lays the groundwork for future study of DBPM.

==> BE.csv <==
x,y
1,0.11
2,0.22
3,0.34
4,0.46
5,0.58
6,0.71
7,1.16
8,1.62
9,2.10
10,2.58
11,3.07
12,3.57
13,4.08
14,4.61
15,5.15
16,5.76
17,6.41
18,7.07
19,8.28
20,9.51
21,10.81
22,12.12
23,13.53
24,15.10
25,17.09
26,19.15
27,21.24
28,23.37
29,25.55
30,27.77
31,30.02
32,32.30
33,34.60
34,36.97
35,39.41
36,42.10
37,45.55
38,49.09
39,52.65
40,56.27
41,59.89
42,63.62
43,68.30
44,73.01
45,77.72
46,82.45
47,87.20
48,91.98
49,96.77
50,101.57
51,106.54
52,111.52
53,116.63
54,122.29
55,128.84
56,135.42
57,142.02
58,148.73
59,155.48
60,162.32
61,169.92
62,177.94
63,186.10
64,194.56
65,203.19
66,211.88
67,220.58
68,229.36
69,238.65
70,248.14
71,258.36
72,269.19
73,281.16
74,293.77
75,306.41
76,319.10
77,331.86
78,344.67
79,357.48
80,371.24
81,385.36
82,400.26
83,415.25
84,430.40
85,445.89
86,461.42
87,476.99
88,492.69
89,508.47
90,524.43
91,543.03
92,561.71
93,580.64
94,600.14
95,619.79
96,639.63
97,660.64
98,682.64
99,704.75
100,726.86
101,749.20
102,771.58
103,794.04
104,817.35
105,841.26
106,865.41
107,890.40
108,916.03
109,942.30
110,968.69
111,995.72
112,1022.84
113,1051.26
114,1080.80
115,1128.09
116,1175.48
117,1223.57
118,1272.09
119,1321.43
120,1370.79
121,1420.65
122,1471.06
123,1521.59
124,1575.21
125,1631.42
126,1688.69
127,1747.80
128,1809.13
129,1870.80
130,1932.68
131,1997.06
132,2061.63
133,2129.99
134,2200.72
135,2284.07
136,2367.71
137,2451.49
138,2535.27
139,2619.43
140,2708.63
141,2800.06
142,2896.31
143,2997.82
144,3104.38
145,3212.51
146,3324.32
147,3440.78
148,3557.91
149,3675.07
150,3802.69
151,3930.65
152,4075.11
153,4223.10
154,4372.77
155,4523.84
156,4679.24
157,4841.73
158,5007.31
159,5173.30
160,5340.20
161,5526.29
162,5717.67
163,5942.64
164,6174.28
165,6414.63
166,6657.00
167,6919.95
168,7185.60
169,7457.72
170,7745.33


==> BE_CC.csv <==
x,y
1,0.18
2,0.36
3,0.55
4,0.74
5,0.93
6,1.12
7,1.81
8,2.51
9,3.23
10,3.96
11,4.69
12,5.45
13,6.22
14,6.99
15,7.77
16,8.79
17,9.83
18,10.88
19,12.58
20,14.29
21,16.02
22,17.77
23,19.53
24,21.29
25,24.27
26,27.25
27,30.30
28,33.36
29,36.45
30,39.55
31,42.66
32,45.77
33,48.91
34,52.05
35,55.23
36,58.58
37,63.44
38,68.30
39,73.20
40,78.12
41,83.08
42,88.06
43,94.46
44,101.02
45,107.70
46,114.57
47,121.58
48,128.59
49,135.61
50,142.67
51,149.77
52,156.92
53,164.09
54,171.32
55,180.28
56,189.65
57,199.05
58,208.46
59,217.88
60,227.38
61,236.91
62,247.42
63,257.95
64,268.51
65,279.49
66,290.69
67,302.27
68,314.36
69,326.51
70,339.22
71,351.97
72,364.80
73,377.65
74,390.51
75,403.38
76,416.29
77,429.35
78,442.44
79,458.44
80,474.45
81,490.47
82,506.51
83,522.56
84,538.66
85,556.60
86,575.62
87,595.01
88,614.78
89,635.30
90,656.27
91,677.36
92,698.85
93,720.96
94,743.26
95,765.76
96,788.27
97,810.80
98,833.46
99,856.75
100,881.69
101,906.67
102,932.03
103,959.30
104,986.62
105,1013.96
106,1041.39
107,1069.01
108,1098.25
109,1133.42
110,1169.59
111,1206.74
112,1244.65
113,1282.58
114,1321.71
115,1367.55
116,1414.64
117,1462.49
118,1510.38
119,1559.28
120,1608.46
121,1658.60
122,1708.76
123,1759.37
124,1810.31
125,1861.79
126,1918.55
127,1977.35
128,2038.33
129,2099.77
130,2162.43
131,2225.90
132,2289.76
133,2353.81
134,2417.92
135,2493.29
136,2576.27
137,2659.39
138,2742.84
139,2827.49
140,2912.79
141,3002.13
142,3091.94
143,3181.97
144,3272.30
145,3385.18
146,3507.10
147,3636.14
148,3767.77
149,3903.34
150,4038.92
151,4177.30
152,4317.97
153,4463.88
154,4615.86
155,4774.76
156,4940.08
157,5140.23
158,5342.14
159,5559.41
160,5779.89
161,6004.94
162,6239.38
163,6479.80
164,6726.71
165,6981.40
166,7240.71
167,7506.00
168,7798.28
169,8097.50


==> BE_NF.csv <==
x,y
1,0.17
2,0.35
3,0.53
4,0.71
5,0.90
6,1.09
7,1.76
8,2.45
9,3.16
10,3.90
11,4.64
12,5.39
13,6.14
14,6.90
15,7.67
16,8.44
17,9.21
18,9.98
19,11.71
20,13.45
21,15.20
22,16.96
23,18.73
24,20.53
25,23.47
26,26.45
27,29.47
28,32.50
29,35.54
30,38.59
31,41.65
32,44.72
33,47.81
34,50.91
35,54.09
36,57.31
37,62.15
38,67.00
39,71.89
40,76.83
41,81.82
42,86.83
43,93.30
44,99.87
45,106.46
46,113.15
47,119.92
48,126.91
49,134.03
50,141.15
51,148.27
52,155.41
53,162.69
54,170.02
55,179.20
56,188.59
57,198.44
58,208.36
59,218.30
60,228.25
61,238.30
62,248.41
63,258.54
64,269.45
65,280.55
66,291.74
67,302.94
68,314.15
69,325.44
70,336.74
71,348.19
72,359.73
73,371.27
74,383.03
75,394.88
76,406.95
77,419.03
78,431.47
79,443.93
80,456.39
81,468.93
82,481.52
83,494.13
84,506.97
85,522.80
86,538.78
87,554.77
88,570.84
89,586.93
90,603.16
91,620.67
92,639.34
93,658.23
94,677.16
95,696.44
96,715.86
97,737.05
98,758.27
99,779.62
100,801.63
101,825.21
102,851.51
103,878.01
104,905.12
105,932.54
106,960.73
107,989.39
108,1019.68
109,1057.23
110,1095.43
111,1134.09
112,1172.84
113,1211.75
114,1251.26
115,1291.73
116,1332.36
117,1373.33
118,1415.90
119,1458.51
120,1502.81
121,1547.55
122,1594.76
123,1642.17
124,1689.74
125,1737.92
126,1786.15
127,1835.09
128,1884.22
129,1933.64
130,1983.46
131,2033.61
132,2084.59
133,2144.39
134,2206.46
135,2269.06
136,2331.98
137,2395.01
138,2458.59
139,2523.28
140,2588.63
141,2659.62
142,2733.05
143,2809.04
144,2888.05
145,2992.88
146,3102.63
147,3215.12
148,3329.87
149,3448.38
150,3568.82
151,3692.02
152,3826.90
153,3965.76
154,4105.45
155,4253.60
156,4418.80
157,4594.70
158,4774.31
159,4960.68
160,5154.31
161,5357.55
162,5562.80
163,5771.00
164,5980.19
165,6189.71
166,6406.91
167,6629.72
168,6853.38
169,7081.37
170,7328.31
171,7584.62
172,7860.23
173,8139.32
174,8419.17
175,8701.62
176,8990.58
177,9285.84


==> BE_NF_FM.csv <==
x,y
1,0.12
2,0.24
3,0.36
4,0.48
5,0.60
6,0.73
7,1.17
8,1.61
9,2.05
10,2.50
11,2.95
12,3.41
13,3.91
14,4.41
15,4.91
16,5.41
17,5.92
18,6.45
19,7.62
20,8.81
21,10.01
22,11.33
23,12.65
24,14.02
25,15.41
26,16.80
27,18.19
28,19.63
29,21.24
30,22.91
31,25.14
32,27.43
33,29.74
34,32.08
35,34.57
36,37.07
37,39.78
38,42.61
39,45.47
40,48.35
41,51.30
42,54.26
43,57.47
44,60.78
45,64.28
46,67.78
47,71.39
48,75.31
49,79.40
50,83.71
51,88.12
52,92.56
53,97.04
54,101.60
55,106.86
56,112.12
57,117.42
58,122.82
59,128.25
60,133.75
61,139.40
62,145.21
63,151.09
64,157.04
65,163.13
66,169.36
67,175.70
68,182.20
69,188.74
70,195.56
71,202.40
72,210.13
73,219.20
74,228.33
75,237.47
76,246.62
77,255.92
78,265.30
79,274.69
80,284.17
81,293.66
82,303.24
83,312.97
84,322.81
85,332.94
86,343.51
87,354.56
88,366.24
89,378.10
90,390.40
91,402.86
92,415.38
93,428.10
94,440.90
95,453.71
96,466.74
97,479.91
98,493.14
99,506.38
100,519.72
101,533.07
102,546.57
103,560.93
104,575.50
105,590.18
106,604.86
107,619.85
108,634.89
109,650.11
110,665.58
111,681.12
112,696.82
113,712.56
114,728.42
115,744.36
116,760.61
117,776.97
118,793.38
119,809.91
120,827.33
121,845.09
122,863.76
123,883.04
124,902.61
125,922.29
126,942.33
127,965.14
128,988.08
129,1011.13
130,1034.93
131,1058.74
132,1082.86
133,1107.06
134,1131.37
135,1156.40
136,1181.49
137,1207.19
138,1235.89
139,1265.78
140,1296.24
141,1327.16
142,1358.46
143,1389.76
144,1421.39
145,1454.28
146,1487.57
147,1520.97
148,1555.00
149,1589.25
150,1623.77
151,1658.60
152,1694.18
153,1730.88
154,1767.59
155,1804.32
156,1841.99
157,1879.82
158,1918.18
159,1956.99
160,1996.10
161,2035.38
162,2075.75
163,2116.66
164,2157.71
165,2198.94
166,2240.57
167,2284.18
168,2327.98
169,2379.22
170,2431.44
171,2484.50
172,2537.63
173,2590.90
174,2645.70
175,2700.50
176,2755.43
177,2812.11
178,2869.10
179,2926.83
180,2984.82
181,3042.93
182,3101.09
183,3159.35
184,3217.93
185,3277.09
186,3336.83
187,3396.76
188,3461.65
189,3530.24
190,3598.92
191,3667.74
192,3738.70
193,3810.47
194,3882.49
195,3954.77
196,4027.10
197,4101.36
198,4176.18
199,4252.58
200,4329.66
201,4408.54
202,4488.78
203,4569.24
204,4652.21
205,4735.61
206,4819.35
207,4904.40
208,4989.61
209,5075.21
210,5160.90
211,5255.39
212,5353.69
213,5452.22
214,5551.49
215,5650.78
216,5751.26
217,5854.97
218,5959.23
219,6067.71
220,6176.82
221,6286.27
222,6396.33
223,6510.45
224,6625.54
225,6743.63
226,6861.72
227,6981.64
228,7102.56
229,7223.71
230,7345.94
231,7472.53
232,7600.60
233,7729.18
234,7864.43
235,8005.73
236,8148.33
237,8295.03
238,8443.26
239,8595.84
240,8748.72
241,8903.12
242,9057.66
243,9215.14
244,9373.82
245,9533.20
246,9693.91
247,9863.00
248,10036.44
249,10217.34
250,10399.63
251,10585.37
252,10775.96
253,10968.51
254,11164.45
255,11363.57
256,11568.24
257,11777.53
258,11990.46
259,12204.22
260,12422.11
261,12640.22
262,12860.88
263,13085.82
264,13311.14
265,13539.39
266,13770.86
267,14002.86
268,14238.50
269,14477.68
270,14718.13
271,14963.49
272,15213.98
273,15468.46
274,15726.76
275,15987.04
276,16247.61
277,16509.46
278,16776.72
279,17045.51
280,17314.61
281,17589.03
282,17864.27
283,18140.36
284,18426.68
285,18718.42


==> BE_NF_MD.csv <==
x,y
1,0.12
2,0.25
3,0.38
4,0.51
5,0.64
6,0.77
7,1.20
8,1.63
9,2.06
10,2.50
11,2.94
12,3.39
13,3.89
14,4.39
15,4.89
16,5.39
17,5.90
18,6.41
19,7.49
20,8.58
21,9.68
22,10.80
23,11.92
24,13.05
25,14.18
26,15.31
27,16.45
28,17.59
29,18.74
30,19.89
31,21.68
32,23.51
33,25.35
34,27.21
35,29.08
36,30.97
37,33.00
38,35.04
39,37.08
40,39.12
41,41.16
42,43.25
43,45.58
44,47.92
45,50.28
46,52.79
47,55.33
48,58.04
49,61.15
50,64.28
51,67.42
52,70.57
53,73.75
54,76.98
55,80.90
56,84.85
57,88.82
58,92.82
59,96.82
60,100.88
61,105.19
62,109.50
63,113.86
64,118.43
65,123.03
66,127.74
67,132.49
68,137.85
69,143.45
70,149.17
71,155.19
72,161.26
73,167.37
74,173.48
75,179.61
76,186.49
77,193.48
78,200.48
79,207.55
80,214.69
81,221.84
82,229.06
83,236.60
84,244.23
85,251.92
86,260.42
87,269.11
88,277.99
89,286.90
90,295.93
91,305.02
92,314.12
93,323.28
94,332.47
95,341.67
96,350.88
97,360.14
98,369.50
99,378.92
100,388.48
101,398.31
102,408.19
103,418.67
104,429.74
105,440.89
106,452.20
107,463.63
108,475.09
109,486.56
110,498.06
111,509.62
112,521.62
113,533.98
114,547.20
115,561.37
116,575.61
117,590.20
118,605.04
119,619.93
120,636.05
121,652.71
122,669.51
123,686.40
124,703.40
125,720.55
126,737.90
127,755.29
128,772.82
129,790.65
130,808.51
131,826.54
132,844.71
133,862.93
134,881.53
135,900.22
136,919.09
137,938.16
138,957.37
139,976.64
140,996.14
141,1016.40
142,1037.09
143,1058.63
144,1081.31
145,1104.07
146,1127.15
147,1150.40
148,1173.66
149,1197.20
150,1220.96
151,1246.85
152,1273.01
153,1299.39
154,1325.86
155,1352.48
156,1379.58
157,1409.74
158,1440.06
159,1470.81
160,1501.58
161,1532.52
162,1563.68
163,1594.91
164,1626.26
165,1657.78
166,1689.99
167,1722.28
168,1754.98
169,1787.75
170,1821.14
171,1855.95
172,1891.49
173,1927.47
174,1964.49
175,2004.65
176,2045.04
177,2085.90
178,2127.93
179,2172.15
180,2216.60
181,2263.81
182,2311.59
183,2359.37
184,2407.73
185,2456.61
186,2507.56
187,2560.18
188,2612.82
189,2665.72
190,2718.82
191,2771.92
192,2826.38
193,2880.93
194,2935.59
195,2990.49
196,3046.23
197,3102.31
198,3159.11
199,3217.28
200,3275.83
201,3335.09
202,3395.55
203,3456.69
204,3523.23
205,3591.07
206,3659.16
207,3728.57
208,3798.68
209,3868.81
210,3940.25
211,4011.84
212,4083.75
213,4155.78
214,4229.12
215,4303.54
216,4377.98
217,4464.25
218,4550.75
219,4637.50
220,4724.81
221,4813.83
222,4903.26
223,4993.95
224,5084.65
225,5176.30
226,5268.22
227,5360.78
228,5453.35
229,5546.22
230,5639.48
231,5734.38
232,5829.97
233,5925.98
234,6022.91
235,6132.32
236,6247.19
237,6362.79
238,6481.07
239,6605.35
240,6729.96
241,6858.55
242,6988.37
243,7120.12
244,7254.63
245,7392.29
246,7535.42
247,7679.32
248,7823.70
249,7971.26
250,8118.97
251,8268.08
252,8430.04
253,8598.75
254,8768.28
255,8937.82
256,9108.52
257,9279.86
258,9454.37
259,9629.32
260,9805.52
261,9983.70
262,10161.91
263,10346.62
264,10540.01
265,10734.32
266,10929.64
267,11128.02
268,11331.59
269,11535.55
270,11747.47
271,11959.90
272,12173.26
273,12386.62
274,12607.56
275,12828.76
276,13053.04
277,13277.55
278,13502.11
279,13727.06
280,13953.98
281,14183.07
282,14412.21
283,14646.02
284,14882.39
285,15124.99
286,15381.24
287,15640.95
288,15929.03
289,16218.35
290,16512.38
291,16807.34
292,17102.49


==> BE_NF_MD_LI.csv <==
x,y
1,0.12
2,0.24
3,0.36
4,0.48
5,0.60
6,0.73
7,1.14
8,1.55
9,1.97
10,2.40
11,2.83
12,3.27
13,3.76
14,4.26
15,4.76
16,5.26
17,5.76
18,6.27
19,7.21
20,8.15
21,9.09
22,10.04
23,10.99
24,11.96
25,13.08
26,14.21
27,15.34
28,16.48
29,17.63
30,18.78
31,20.49
32,22.21
33,23.94
34,25.68
35,27.45
36,29.26
37,31.25
38,33.25
39,35.25
40,37.27
41,39.30
42,41.33
43,43.37
44,45.42
45,47.47
46,49.53
47,51.59
48,53.66
49,56.31
50,59.01
51,61.73
52,64.46
53,67.20
54,69.94
55,73.19
56,76.45
57,79.73
58,83.01
59,86.33
60,89.67
61,93.57
62,97.49
63,101.43
64,105.39
65,109.35
66,113.35
67,117.38
68,121.50
69,125.64
70,129.79
71,133.95
72,138.17
73,142.94
74,147.72
75,152.52
76,157.34
77,162.18
78,167.05
79,173.51
80,179.98
81,186.48
82,193.00
83,199.52
84,206.06
85,213.01
86,219.99
87,226.98
88,233.97
89,240.97
90,248.06
91,255.35
92,262.67
93,270.01
94,277.38
95,284.77
96,292.17
97,300.55
98,308.96
99,317.44
100,325.97
101,334.50
102,343.13
103,352.17
104,361.26
105,370.36
106,379.46
107,388.60
108,397.78
109,408.84
110,419.91
111,431.01
112,442.12
113,453.25
114,464.41
115,475.75
116,487.13
117,498.53
118,509.93
119,521.44
120,532.98
121,544.52
122,556.13
123,567.74
124,579.38
125,591.04
126,602.78
127,616.04
128,629.52
129,643.20
130,656.88
131,670.67
132,684.49
133,700.01
134,715.59
135,731.22
136,747.08
137,762.96
138,779.02
139,795.12
140,811.41
141,827.76
142,844.16
143,860.56
144,877.02
145,893.51
146,910.05
147,926.68
148,943.45
149,960.24
150,977.06
151,999.23
152,1021.69
153,1044.48
154,1067.39
155,1090.36
156,1113.42
157,1138.06
158,1162.87
159,1187.70
160,1212.54
161,1237.40
162,1262.41
163,1287.67
164,1312.99
165,1338.63
166,1364.30
167,1390.00
168,1415.93
169,1444.36
170,1472.87
171,1501.41
172,1530.03
173,1558.70
174,1587.48
175,1616.98
176,1646.68
177,1676.74
178,1707.40
179,1738.16
180,1768.94
181,1806.33
182,1843.80
183,1881.30
184,1919.06
185,1956.87
186,1994.68
187,2032.69
188,2070.89
189,2109.16
190,2148.12
191,2187.62
192,2227.42
193,2272.46
194,2317.61
195,2362.97
196,2408.84
197,2454.97
198,2501.92
199,2548.93
200,2595.94
201,2642.95
202,2690.65
203,2738.44
204,2786.39
205,2834.39
206,2882.48
207,2930.88
208,2979.58
209,3028.53
210,3078.03
211,3128.58
212,3179.29
213,3230.12
214,3281.11
215,3332.24
216,3384.27
217,3447.82
218,3512.82
219,3578.01
220,3643.44
221,3709.40
222,3775.57
223,3842.23
224,3908.91
225,3975.79
226,4046.18
227,4116.91
228,4189.85
229,4263.36
230,4337.19
231,4414.77
232,4495.19
233,4575.65
234,4656.24
235,4737.46
236,4821.08
237,4905.85
238,4991.47
239,5077.61
240,5165.41
241,5253.50
242,5343.06
243,5436.33
244,5530.51
245,5627.27
246,5724.58
247,5823.94
248,5923.81
249,6025.41
250,6127.51
251,6229.89
252,6333.67
253,6439.41
254,6545.32
255,6653.03
256,6761.09
257,6869.83
258,6981.64
259,7094.11
260,7217.22
261,7343.33
262,7472.27
263,7604.53
264,7737.28
265,7871.06
266,8008.82
267,8149.51
268,8294.13
269,8442.19
270,8590.35
271,8739.56
272,8889.78
273,9058.46
274,9227.21
275,9398.12
276,9572.86
277,9749.56
278,9927.96
279,10106.61
280,10286.96
281,10467.68
282,10648.92
283,10830.90
284,11020.61
285,11213.50
286,11413.07
287,11614.07
288,11820.03
289,12042.86
290,12276.69
291,12518.67
292,12767.44
293,13020.45
294,13274.50
295,13542.10
296,13814.41
297,14091.72

